Evolutionary Multi-Objective Design of SARS-CoV-2 Protease Inhibitor Candidates

Computational drug design based on artificial intelligence is an emerging research area. At the time of writing this paper, the world suffers from an outbreak of the coronavirus SARS-CoV-2. A promising way to stop the virus replication is via protease inhibition. We propose an evolutionary multi-objective algorithm (EMOA) to design potential protease inhibitors for SARS-CoV-2's main protease. Based on the SELFIES representation the EMOA maximizes the binding of candidate ligands to the protein using the docking tool QuickVina 2, while at the same time taking into account further objectives like drug-likeliness or the fulfillment of filter constraints. The experimental part analyzes the evolutionary process and discusses the inhibitor candidates.

==> data/2020-04-15_19-29-11_0_single_objective_kivat.dat <==
# timestamp=2020-04-15_19-29-11_0, generation=200
# comment: normal GA
id indi9651 indi15567 indi19742 indi1006 indi13523 indi3902 indi1707 indi18996 indi8183 indi18779
SA 7.724742328964967 9.157772597067442 8.265236000957835 8.643451476592409 7.191180446735983 7.577046296527562 8.802214835858384 7.648166469100868 9.09568431077545 7.321915614070128
QED 7.514794979478929 8.243457355072255 6.616355713712507 3.5555104552077657 8.333193514044243 8.565440313561018 7.006651379070048 8.048418418594864 8.605246015596009 8.048584467634276
NP 5.181911562224062 5.244338671172781 4.893185111669601 4.894710897517111 4.9156743408738555 5.011131292798574 4.7123246684697335 5.653732634761981 3.9547342436359703 5.904698103935296
filters 10 10 10 10 10 10 10 10 10 10
docking 5.749999043308556 4.6250002809777 5.562499467631762 6.374993693205707 5.249999832301002 4.875000078280596 5.062499961537778 4.750000167698998 4.562500351410622 4.687500220451858


==> data/2020-04-18_10-33-36_0_nsga2_kiviat.dat <==
# timestamp=2020-04-18_10-33-36_0, generation=200
# comment: NSGA-II
id indi19949 indi19952 indi20002 indi20024 indi19870 indi19874 indi19898 indi19941 indi19752 indi19830 indi19258 indi19275 indi18861 indi18486 indi13253 indi12418 indi11196 indi10962 indi10406 indi6021
SA 9.910650669157665 6.842256444095407 5.824632512471474 3.6742028002230454 5.766942956116921 4.002205409607674 4.969218571620647 8.85857861713433 6.344890342918301 9.345139695390834 10.0 8.150726272307882 7.065357271295218 3.000235769038052 9.567855975221756 7.29159840640069 5.542466095821695 7.412280599353003 4.499899611139165 2.4858248545907857
QED 5.624916701881997 2.7285779149132905 3.5830869251271236 1.6794538344439014 2.141866125079729 6.349694106719211 4.259254668157291 8.32673964750308 5.732830118814092 7.311560961413768 3.651778128862646 7.166727359094719 7.362116115366834 3.611080353255228 8.016836604137424 3.839729753134269 4.492084131097656 9.163966029272622 4.152860610289029 1.3268505357098481
NP 4.6451273415153 6.674124575779 6.252701571559999 6.223976026198718 5.619700908580311 5.90498567399079 6.222676250445076 5.442428528869968 7.384499501434916 3.9584073534342767 4.913830067855561 6.161379527653964 5.341880578307929 7.011032671342 3.2931782439877 7.2720426511545995 8.529988104717098 4.536076273162662 9.143869877741226 5.136611597770212
filters 10 10 10 10 0 0 0 0 0 10 10 10 0 10 10 10 10 10 0 0
docking 3.250019430453145 2.312823407461677 2.375268136423281 3.6875052279028884 6.187496408435806 4.312500789071373 4.500000434234039 4.062501691782372 4.437500532368239 3.8125035915641945 5.187499879140908 3.8750029764229543 6.562488929356904 2.0008252283666597 3.7500043333396427 1.627535364797359 0.0 4.000002042987832 2.375268136423281 7.0624503836895


==> data/champions/nsga2_indi13575.dat <==
id indi13575
SA 7.76125983816856
QED 8.96494431893869
NP 4.86405706620641
filters 10
docking 5.1249999217194


==> data/champions/nsga2_indi13661.dat <==
id indi13661
SA 7.97793035579083
QED 8.5901359137574
NP 5.69071637367485
filters 10
docking 4.56250035141062


==> data/champions/nsga2_indi18186.dat <==
id indi18186
SA 7.08685774421832
QED 7.50938261706991
NP 5.01490472836648
filters 10
docking 5.43749964858938


==> data/champions/std_indi10546.dat <==
id indi10546
SA 8.807742752369741
QED 5.85249112604469
NP 4.51336939049659
filters 10
docking 5.499999565765959


==> data/champions/std_indi14635.dat <==
id indi14635
SA 7.38716920488574
QED 4.53427585779543
NP 4.63198627586229
filters 10
docking 6.687483891710119


==> data/champions/std_indi18596.dat <==
id indi18596
SA 6.93373566498569
QED 8.96086867545195
NP 5.12042940279739
filters 10
docking 5.499999565765959

